Informative Communication of Robot Plans

When a robot is asked to verbalize its plan it can do it in many ways. For example, a seemingly natural strategy is incremental, where the robot verbalizes its planned actions in plan order. However, an important aspect of this type of strategy is that it misses considerations on what is effectively informative to communicate, because not considering what the user knows prior to explanations. In this paper we propose a verbalization strategy to communicate robot plans informatively, by measuring the information gain that verbalizations have against a second-order theory of mind of the user capturing his prior knowledge on the robot. As shown in our experiments, this strategy allows to understand the robot's goal much quicker than by using strategies such as increasing or decreasing plan order. In addition, following our formulation we hint to what is informative and why when a robot communicates its plan.

==> data.bak/blocks-world.csv <==
x,e_gain_inc,e_gain_dec,e_gain_ent,g_dist_inc,g_dist_dec,g_dist_ent
0.1,0.7438840409960973,-0.3420669308263491,0.0,0.091,0.0,0.024499999999999997
0.2,2.165911735657624,1.4241929545141623,0.0,0.050339999999999996,0.03558,0.04847
0.30000000000000004,1.9016462151852571,1.4241929545141623,0.0,0.08133,0.04076,0.06785
0.4,1.4093320291869078,1.0646133233252137,0.0,0.06200000000000001,0.03469,0.044649999999999995
0.5,1.3612662402755173,0.9787083614425887,0.0,0.06412999999999999,0.038669999999999996,0.04018999999999999
0.6,1.146415507353455,0.636487146994454,0.0,0.05308999999999999,0.07680000000000001,0.08408
0.7,1.0452947574649525,0.5535150324610414,0.0,0.029490000000000006,0.059799999999999985,0.04347
0.7999999999999999,1.0452947574649525,0.5535150324610414,0.0,0.04473,0.09708,0.06588999999999999
0.9,1.0452947574649525,0.5535150324610414,0.0,0.014739999999999998,0.05154000000000001,0.0645
1.0,-0.7630305240558712,0.5535150324610414,0.0,0.01588,0.08395,0.059140000000000005


==> data.bak/example.csv <==
id increasing  decreasing informative
1 1.76080776 1.04472601 1.        
2 2.38102415 1.56706981 1.        
3 2.0705918  1.49997839 1.      
4 2.0705918  1.3519215  1.    
5 1.17593913 1.         1.    
6 1.07288289 1.         1. 
7 1.         1.         1.


==> data.bak/intrusion-detection.csv <==
x,e_gain_inc,e_gain_dec,e_gain_ent,g_dist_inc,g_dist_dec,g_dist_ent
0.1,0.6838361655558115,0.14670640211002023,0.0,0.16787999999999997,0.0,0.0
0.2,0.8563108234305773,0.41070169362364556,0.0,0.10695999999999999,0.04733,0.1001
0.30000000000000004,1.4300528784321445,0.8741755408233636,0.0,0.05785,0.11794000000000002,0.05793999999999999
0.4,1.9520443195101418,1.3466615780587385,0.0,0.11195000000000002,0.15086,0.07604
0.5,2.4794322778041233,0.5068622794647463,0.0,0.14424,0.04096999999999999,0.11559
0.6,3.0416683508769937,1.144111606737778,0.0,0.08437999999999998,0.11301000000000001,0.15428
0.7,3.6158910939450557,1.3862943611198906,0.0,0.06179,0.15951,0.12307000000000001
0.7999999999999999,4.259886969207137,1.852578209263094,0.0,0.15317,0.058230000000000004,0.08862
0.9,4.245236756485763,1.852578209263094,0.0,0.09755,0.08174000000000001,0.19676000000000002
1.0,4.5945254964766775,2.248191020928247,0.0,0.021310000000000003,0.17963999999999997,0.08796999999999999


==> data.bak/logistics.csv <==
x,e_gain_inc,e_gain_dec,e_gain_ent,g_dist_inc,g_dist_dec,g_dist_ent
0.1,0.9415329797692479,0.042407438965451884,0.0,0.51141,0.0,0.020569999999999998
0.2,1.8178635617168992,0.971379822678736,0.0,0.4497699999999999,0.06092000000000001,0.19455
0.30000000000000004,2.7399065038200665,2.083565258863698,0.0,0.35643,0.14162,0.27857000000000004
0.4,2.5921561365185855,1.8907975191463944,0.0,0.26508,0.19509,0.30100000000000005
0.5,2.783532145087838,2.180656150988987,0.0,0.21125,0.25038,0.26354000000000005
0.6,2.5257286443082556,2.180656150988987,0.0,0.13451999999999997,0.16810999999999998,0.28123000000000004
0.7,2.5069487496566594,1.9607496629180874,0.0,0.23342999999999997,0.17061,0.25594
0.7999999999999999,2.261036090081173,1.8700116661278032,0.0,0.22737999999999997,0.24209999999999998,0.20564
0.9,2.261036090081173,1.8700116661278032,0.0,0.14739999999999998,0.33462000000000003,0.24995000000000003
1.0,1.8877741224676434,1.6855372559727475,0.0,0.056519999999999994,0.47578,0.21950999999999996


==> data.bak/miconic.csv <==
x,e_gain_inc,e_gain_dec,e_gain_ent,g_dist_inc,g_dist_dec,g_dist_ent
0.1,0.4528351287218001,0.23348775030984584,0.0,0.14132,0.0,0.032630000000000006
0.2,1.1468209519289798,0.03793998718590613,0.0,0.07357000000000001,0.05477,0.04373
0.30000000000000004,1.9645537951619514,1.163115013059601,0.0,0.07053000000000001,0.08221,0.059539999999999996
0.4,2.794553834998931,1.577459942710298,0.0,0.033409999999999995,0.03853,0.06820000000000001
0.5,3.371247144795382,2.0964261133862356,0.0,0.05654,0.056569999999999995,0.07041
0.6,3.63529520797983,2.170295165457588,0.0,0.045110000000000004,0.04481999999999999,0.05677
0.7,3.4945293214543742,2.0504939656449674,0.0,0.05678,0.049019999999999994,0.06753
0.7999999999999999,3.407337910257759,2.0504939656449674,0.0,0.033389999999999996,0.036699999999999997,0.06196
0.9,3.335885614787236,2.0504939656449674,0.0,0.08471000000000001,0.06255,0.08517
1.0,3.199560035568909,2.0504939656449674,0.0,0.029669999999999995,0.11322999999999998,0.05230999999999999


==> data.bak/rovers.csv <==
x,e_gain_inc,e_gain_dec,e_gain_ent,g_dist_inc,g_dist_dec,g_dist_ent
0.1,0.6349446954041708,0.408392383810113,0.0,0.08157,0.0,0.0014100000000000002
0.2,1.592993314807096,1.6190875105815685,0.0,0.06465000000000001,0.04474,0.03329
0.30000000000000004,1.6645657336709605,2.0107488735214365,0.0,0.053459999999999994,0.06292,0.06515000000000001
0.4,1.6088396769745097,1.6712936068695103,0.0,0.043480000000000005,0.060860000000000004,0.06420000000000001
0.5,1.7494690887959554,1.5776090509137946,0.0,0.07187,0.05556,0.07653000000000001
0.6,1.7244140665000425,1.5155230113903253,0.0,0.054970000000000005,0.07833999999999999,0.05576
0.7,1.8950380178538915,1.3733336257116258,0.0,0.06899000000000001,0.059629999999999996,0.0663
0.7999999999999999,1.858420654615668,1.3733336257116258,0.0,0.07028,0.055330000000000004,0.06373
0.9,2.1663976563114065,1.449256707058696,0.0,0.057620000000000005,0.05661000000000001,0.058309999999999994
1.0,1.9166885389160602,1.3205172306051765,0.0,0.0267,0.06794,0.06099000000000001


==> data.bak/satellite.csv <==
x,e_gain_inc,e_gain_dec,e_gain_ent,g_dist_inc,g_dist_dec,g_dist_ent
0.1,0.6680345518884383,0.22947296378857254,0.0,0.1587,0.0,0.03605
0.2,1.6317541766827626,0.276533684969167,0.0,0.13711,0.05680999999999999,0.060450000000000004
0.30000000000000004,2.055543105173562,0.7941160911980374,0.0,0.13106,0.03168,0.044969999999999996
0.4,2.31016853313918,0.9581198860705521,0.0,0.03735,0.04340999999999999,0.10263
0.5,2.182574770450516,0.9263169710517918,0.0,0.04553,0.04242,0.05532
0.6,2.0921189547157315,1.0007620123921548,0.0,0.03448,0.03429,0.08913000000000001
0.7,1.9292530119915567,1.0007620123921548,0.0,0.03391,0.039369999999999995,0.048040000000000006
0.7999999999999999,1.8239781898082248,1.0007620123921548,0.0,0.04365000000000001,0.08831999999999998,0.08592000000000002
0.9,1.6824580617703522,0.5408139239310727,0.0,0.04438,0.16716,0.050900000000000015
1.0,1.495188449359028,0.5408139239310727,0.0,0.00355,0.10408000000000002,0.07023


==> data/pucrs/blocks-world.csv <==
x,e_gain_inc,e_gain_dec,e_gain_ent,g_dist_inc,g_dist_dec,g_dist_ent
0.1,1.0442599999999995,-0.09182000000000023,0.0,0.091,0.0,0.026110000000000005
0.2,4.783320000000002,3.9421200000000014,0.0,0.050339999999999996,0.03558,0.041069999999999995
0.30000000000000004,7.590669999999999,7.4011499999999995,0.0,0.08133,0.04076,0.06106999999999999
0.4,10.550519999999999,10.410699999999999,0.0,0.06200000000000001,0.03469,0.04173
0.5,10.580729999999997,10.727179999999997,0.0,0.06412999999999999,0.038669999999999996,0.04249
0.6,11.70507,11.949099999999998,0.0,0.05308999999999999,0.07680000000000001,0.0884
0.7,14.133289999999999,13.65941,0.0,0.029490000000000006,0.059799999999999985,0.042230000000000004
0.7999999999999999,14.133289999999999,13.65941,0.0,0.04473,0.09708,0.07021
0.9,13.8909,13.537780000000001,0.0,0.014739999999999998,0.05154000000000001,0.06835000000000001
1.0,10.840770000000001,12.883579999999998,0.0,0.01588,0.08395,0.05915


==> data/pucrs/intrusion-detection.csv <==
x,e_gain_inc,e_gain_dec,e_gain_ent,g_dist_inc,g_dist_dec,g_dist_ent
0.1,0.8620700000000003,0.15370000000000061,0.0,0.16787999999999997,0.0,0.0
0.2,1.0885400000000005,0.5092000000000008,0.0,0.10695999999999999,0.04733,0.16746
0.30000000000000004,1.8095399999999997,0.9915399999999996,0.0,0.05785,0.11794000000000002,0.02097
0.4,2.56029,1.4173200000000001,0.0,0.11195000000000002,0.15086,0.07523999999999999
0.5,3.2918000000000007,0.4306599999999996,0.0,0.14424,0.04096999999999999,0.10932000000000001
0.6,4.12552,0.8168699999999998,0.0,0.08437999999999998,0.11301000000000001,0.15602999999999997
0.7,4.894220000000001,1.32064,0.0,0.06179,0.15951,0.12214
0.7999999999999999,5.7978000000000005,0.7997500000000004,0.0,0.15317,0.058230000000000004,0.08664000000000001
0.9,5.915800000000002,0.923770000000002,0.0,0.09755,0.08174000000000001,0.19676000000000002
1.0,6.671600000000001,1.698380000000001,0.0,0.021310000000000003,0.17963999999999997,0.08796999999999999


==> data/pucrs/logistics.csv <==
x,e_gain_inc,e_gain_dec,e_gain_ent,g_dist_inc,g_dist_dec,g_dist_ent
0.1,1.1675999999999997,0.14575999999999967,0.0,0.51141,0.0,0.04551
0.2,2.7655700000000007,1.8282600000000007,0.0,0.4497699999999999,0.06092000000000001,0.19993
0.30000000000000004,4.2365200000000005,3.567190000000001,0.0,0.35643,0.14162,0.27412000000000003
0.4,5.2827600000000015,4.463099999999999,0.0,0.26508,0.19509,0.25661999999999996
0.5,6.171069999999999,5.61521,0.0,0.21125,0.25038,0.27344
0.6,5.954370000000001,6.002090000000002,0.0,0.13451999999999997,0.16810999999999998,0.28647999999999996
0.7,5.9226800000000015,5.64888,0.0,0.23342999999999997,0.17061,0.25125000000000003
0.7999999999999999,4.822380000000001,5.193240000000001,0.0,0.22737999999999997,0.24209999999999998,0.24232
0.9,4.621560000000001,4.675420000000001,0.0,0.14739999999999998,0.33462000000000003,0.23784
1.0,4.118080000000003,4.143450000000003,0.0,0.056519999999999994,0.47578,0.21961


==> data/pucrs/miconic.csv <==
x,e_gain_inc,e_gain_dec,e_gain_ent,g_dist_inc,g_dist_dec,g_dist_ent
0.1,1.1144699999999998,0.7587099999999998,0.0,0.14132,0.0,0.042539999999999994
0.2,2.228770000000001,-0.08292999999999928,0.0,0.07357000000000001,0.05477,0.05106000000000001
0.30000000000000004,3.976970000000001,2.275260000000001,0.0,0.07053000000000001,0.08221,0.06148
0.4,6.035529999999999,3.4610999999999983,0.0,0.033409999999999995,0.03853,0.06725
0.5,7.3389999999999995,4.718789999999999,0.0,0.05654,0.056569999999999995,0.07025999999999999
0.6,7.4029,4.756799999999999,0.0,0.045110000000000004,0.04481999999999999,0.05886
0.7,7.473960000000002,4.4712000000000005,0.0,0.05678,0.049019999999999994,0.05266
0.7999999999999999,7.336840000000002,3.8852200000000003,0.0,0.033389999999999996,0.036699999999999997,0.06420000000000001
0.9,7.24971,3.8852200000000003,0.0,0.08471000000000001,0.06255,0.08525
1.0,7.072300000000002,3.8852200000000003,0.0,0.029669999999999995,0.11322999999999998,0.05238


==> data/pucrs/rovers.csv <==
x,e_gain_inc,e_gain_dec,e_gain_ent,g_dist_inc,g_dist_dec,g_dist_ent
0.1,1.3073624999999995,0.8683124999999996,0.0,0.08228750000000001,0.0,0.03075
0.2,4.4677375,4.131662500000001,0.0,0.0652625,0.04465,0.0389
0.30000000000000004,18.3933125,18.44755,0.0,0.052925,0.062575,0.064425
0.4,38.688512499999995,37.710924999999996,0.0,0.042825,0.0602625,0.067425
0.5,40.642825,39.3474875,0.0,0.0712125,0.055225,0.0625375
0.6,48.503987499999994,42.478562499999995,0.0,0.05486250000000001,0.0781625,0.0562375
0.7,55.833112500000006,50.247487500000005,0.0,0.068875,0.058962499999999994,0.06570000000000001
0.7999999999999999,55.36687500000001,50.247487500000005,0.0,0.06955,0.0550125,0.06737499999999999
0.9,55.11218750000001,50.247487500000005,0.0,0.0575625,0.055675,0.0654625
1.0,54.71303750000001,50.247487500000005,0.0,0.0266875,0.06848749999999999,0.0519875


==> data/pucrs/satellite.csv <==
x,e_gain_inc,e_gain_dec,e_gain_ent,g_dist_inc,g_dist_dec,g_dist_ent
0.1,1.3670000000000004,0.3912300000000002,0.0,0.1587,0.0,0.01671
0.2,2.5949600000000004,0.7148000000000003,0.0,0.13711,0.05680999999999999,0.07322
0.30000000000000004,3.4128199999999995,1.6158799999999998,0.0,0.13106,0.03168,0.04916
0.4,4.068349999999999,1.9947399999999993,0.0,0.03735,0.04340999999999999,0.07253000000000001
0.5,4.043870000000001,1.8727,0.0,0.04553,0.04242,0.07999999999999999
0.6,4.380730000000001,2.0350100000000007,0.0,0.03448,0.03429,0.06987999999999998
0.7,4.125670000000002,2.0350100000000007,0.0,0.03391,0.039369999999999995,0.0619
0.7999999999999999,3.9226600000000005,2.0350100000000007,0.0,0.04365000000000001,0.08831999999999998,0.09859
0.9,3.8705599999999993,1.521959999999999,0.0,0.04438,0.16716,0.024
1.0,3.37003,1.3164999999999996,0.0,0.00355,0.10408000000000002,0.08529


==> data/user_study/hit.csv <==
,x,informative,increasing,decreasing
0,0.1,0.26666666666666666,0.0,0.17777777777777778
1,0.2,0.8333333333333334,0.0,0.2222222222222222
2,0.3,0.90625,0.03125,0.1875
3,0.4,0.9629629629629629,0.18518518518518517,0.6296296296296297
4,0.5,0.9444444444444444,0.3888888888888889,0.8055555555555556
5,0.6,0.96875,0.5625,0.90625
6,0.7,0.9714285714285714,0.8285714285714286,0.9428571428571428
7,0.8,1.0,0.8,0.9666666666666667
8,0.9,1.0,1.0,1.0
9,1.0,1.0,0.75,1.0

